Off-policy evaluation for MDPs with unknown structure

Off-policy learning in dynamic decision problems is essential for providing strong evidence that a new policy is better than the one in use. But how can we prove superiority without testing the new policy? To answer this question, we introduce the G-SCOPE algorithm that evaluates a new policy based on data generated by the existing policy. Our algorithm is both computationally and sample efficient because it greedily learns to exploit factored structure in the dynamics of the environment. We present a finite sample analysis of our approach and show through experiments that the algorithm scales well on high-dimensional problems with few samples.

==> figures/src/svg/Coupling.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Coupling.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{272bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51470588)%
    \put(0,0){\includegraphics[width=\unitlength]{Coupling.pdf}}%
    \put(0.26238296,0.4840199){\makebox(0,0)[lb]{\smash{State variables}}}%
    \put(0.03024213,0.2619864){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Time}}}}%
    \put(0.21271927,0.4157507){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_1$}}}%
    \put(0.38918989,0.4157507){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_1$}}}%
    \put(0.21271927,0.23928011){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_2$}}}%
    \put(0.38918989,0.23928011){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_2$}}}%
    \put(0.56566048,0.23928011){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{X}_2$}}}%
    \put(0.56566048,0.06280957){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{X}_3$}}}%
    \put(0.92919944,0.20735589){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{X}_{t+1}$}}}%
    \put(0.73227753,0.16737918){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_{t}$}}}%
    \put(0.80458069,0.16737918){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_{t}$}}}%
    \put(0.73227753,0.12729409){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.80458069,0.12729409){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.87933653,0.12729409){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.95163962,0.12729409){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.87933653,0.16469389){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.95163962,0.16469389){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.73227753,0.08874322){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.80458069,0.08874322){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.87933653,0.08874322){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.95163962,0.08874322){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.73227753,0.05123431){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.80458069,0.05123431){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.87933653,0.05123431){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.95163962,0.05123431){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.73227753,0.01268346){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.80458069,0.01268346){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.87933653,0.01268346){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.95163962,0.01268346){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.80570591,0.3236664){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_{t}$}}}%
    \put(0.11583337,0.09131941){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_{t}$}}}%
    \put(0.23967812,0.13129614){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_{t+1}$}}}%
    \put(0.11505937,0.05123435){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.18981521,0.05123435){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.26211831,0.05123435){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.18981521,0.08863413){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.26211831,0.08863413){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.11505937,0.01268346){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.18981521,0.01268346){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.26211831,0.01268346){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.92955071,0.36572692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_{t+1}$}}}%
    \put(0.80493191,0.28566513){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.87968777,0.28566513){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.95199091,0.28566513){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.87968777,0.32306492){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.95199091,0.32306492){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.80493191,0.24711425){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.87968777,0.24711425){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.95199091,0.24711425){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.74796017,0.48658224){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_{1}$}}}%
    \put(0.69809727,0.40652044){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.77040037,0.40652044){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.69809727,0.44392024){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.77040037,0.44392024){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.92957638,0.48658224){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_{1}$}}}%
    \put(0.87971344,0.40652044){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.95201658,0.40652044){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.87971344,0.44392024){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.95201658,0.44392024){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
  \end{picture}%
\endgroup%


==> figures/src/svg/Coupling2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Coupling2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{192bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \put(0,0){\includegraphics[width=\unitlength]{Coupling2.pdf}}%
    \put(0.11337587,0.61069485){\makebox(0,0)[lb]{\smash{State variables}}}%
    \put(0.04284302,0.37948072){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Time}}}}%
    \put(0.13468564,0.53064684){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_1$}}}%
    \put(0.27635237,0.53064684){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_1$}}}%
    \put(0.13468564,0.39731344){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_2$}}}%
    \put(0.27635237,0.39731344){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_2$}}}%
    \put(0.46801901,0.39731344){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{X}_2$}}}%
    \put(0.46801901,0.28064688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{X}_3$}}}%
    \put(0.62072651,0.47878718){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_{t}$}}}%
    \put(0.89969921,0.53542086){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{X}_{t+1}$}}}%
    \put(0.72315598,0.47878717){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_{t}$}}}%
    \put(0.62072652,0.42199999){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.72315598,0.42199999){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.82906011,0.42199999){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.93148944,0.42199999){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.82906011,0.47498306){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.93148944,0.47498306){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.62072652,0.36738625){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.72315598,0.36738625){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.82906011,0.36738625){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.93148944,0.36738625){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.62072652,0.31424859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.72315598,0.31424859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.82906011,0.31424859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.93148944,0.31424859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.62072652,0.25963491){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.72315598,0.25963491){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.82906011,0.25963491){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.93148944,0.25963491){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.31409728,0.12734089){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_{t}$}}}%
    \put(0.48954401,0.18397458){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_{t+1}$}}}%
    \put(0.31300077,0.07055372){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.41890488,0.07055372){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.52133427,0.07055372){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.41890488,0.12353675){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.52133427,0.12353675){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.31300077,0.01593997){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.41890488,0.01593997){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.52133427,0.01593997){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.72475004,0.12438882){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_{t}$}}}%
    \put(0.90019684,0.18397455){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_{t+1}$}}}%
    \put(0.72365354,0.07055369){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.82955767,0.07055369){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.93198713,0.07055369){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.82955767,0.12353671){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.93198713,0.12353671){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.72365354,0.01593994){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.82955767,0.01593994){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.93198713,0.01593994){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.12627691,0.30599149){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_{1}$}}}%
    \put(0.0556378,0.19257062){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.15806719,0.19257062){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.0556378,0.24555365){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.15806719,0.24555365){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.12627691,0.13099149){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_{1}$}}}%
    \put(0.05563775,0.01757062){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.1580672,0.01757062){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.05563775,0.07055365){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.1580672,0.07055365){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
  \end{picture}%
\endgroup%


==> figures/src/svg/Submodularity.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Submodularity.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{204bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37254902)%
    \put(0,0){\includegraphics[width=\unitlength]{Submodularity.pdf}}%
    \put(0.06749101,0.32379128){\makebox(0,0)[lb]{\smash{State variables}}}%
    \put(0.04032285,0.12970741){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Time}}}}%
    \put(0.11107669,0.23276572){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_1$}}}%
    \put(0.26793947,0.23276572){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_1$}}}%
    \put(0.18950818,0.07590291){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{X}_2$}}}%
    \put(0.90952083,0.32353335){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{X}_{t+1}$}}}%
    \put(0.64695828,0.27023107){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_{t}$}}}%
    \put(0.74336249,0.27023107){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_{t}$}}}%
    \put(0.64695828,0.21678428){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.74336249,0.21678428){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.84303694,0.21678428){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.93944107,0.21678428){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.84303694,0.26665067){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.93944107,0.26665067){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.64695828,0.16538311){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.74336249,0.16538311){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.84303694,0.16538311){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.93944107,0.16538311){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.64695828,0.11537123){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.74336249,0.11537123){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.84303694,0.11537123){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.93944107,0.11537123){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.64695828,0.0639701){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.74336249,0.0639701){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.84303694,0.0639701){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.93944107,0.0639701){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.47963317,0.32349574){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{A}_{1}$}}}%
    \put(0.41314931,0.21674667){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.50955344,0.21674667){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.41314931,0.26661307){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.50955344,0.26661307){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.47963317,0.12328612){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\var{B}_{1}$}}}%
    \put(0.41314925,0.01653706){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.50955344,0.01653706){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.41314925,0.06640345){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.50955344,0.06640345){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
  \end{picture}%
\endgroup%

